Tidal Disruption Events from three-body scatterings and eccentricity pumping in the disks of Active Galactic Nuclei

Tidal Disruption Events (TDEs) are routinely observed in quiescent galaxies, as stars from the nuclear star cluster are scattered into the loss cone of the central supermassive black hole (SMBH). TDEs are also expected to occur in Active Galactic Nuclei (AGN), due to scattering or orbital eccentricity pumping of stars embedded in the innermost regions of the AGN accretion disk. Encounters with embedded stellar-mass black holes (BH) can result in AGN $\mu$TDEs. AGN TDEs and $\mu$TDEs could therefore account for a fraction of observed AGN variability. Here, by performing scattering experiments with the few-body code {\tt SpaceHub}, we compute the probability of AGN TDEs and $\mu$TDEs as a result of 3-body interactions between stars and binary BHs. We find that AGN TDEs are more probable during the early life of the AGNs, when rates are $\sim (6\times 10^{-5}-5 \times 10^{-2}) (f_\bullet/0.01)$ $~\rm{AGN}^{-1}$~yr$^{-1}$ (where $f_\bullet$ is the ratio between the number density of BHs and stars), generally higher than in quiescent galactic nuclei. By contrast, $\mu$TDEs should occur throughout the AGN lifetime at a rate of $\sim (1\times 10^{-4} - 4\times 10^{-2} (f_\bullet/0.01)$ $~\rm{AGN}^{-1}$~yr$^{-1}$. Detection and characterization of AGN TDEs and $\mu$ AGN TDEs with future surveys using {\em Rubin} and {\em Roman} will help constrain the populations of stars and compact objects embedded in AGN disks, a key input for the LVK AGN channel.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
